TCAD Parameters for 4H-SiC: A Review

In this literature review we investigate the permittivity, density-of-state mass, band gap, impact ionization, charge carrier recombination, incomplete ionization and mobility in 4H silicon carbide. We provide a comprehensive overview over characterization methods, models and parameters to lower the entrance barrier for newcomers and allow a critical evaluation of common material property descriptions. We further highlight areas for future research by identifying gaps in the current knowledge base. For each investigated property we found a large amount of models and parameter sets based on measurements, calculations or fittings. With literal and/or graphical comparisons we reveal qualitative good agreement but also flawed data values, misinterpretations of research results and inconsistencies among multiple investigations, even those directly referencing each other. We identify parameter variations, e.g., due to temperature, with high impact that are rarely considered in 4H-SiC analyses and common values that are based on old research of deviating materials or properties. We further show the slow accommodation of recent research results within the scientific community and reveal missing characterization data but also insufficient models in state-of-the-art technology computer aided design (TCAD) tools. Overall, our review enables scientifically based decisions on 4H-SiC material parameters and unravels the demand for further investigations to validate commonly used values, confirm hypothesis and cover additional dependencies.

==> data/bandgap_miller2000.csv <==
14.936589948332497, 3.3764206586062477
29.732268670737383, 3.3763453358645887
44.80976984499759, 3.3760194737482516
59.88727101925781, 3.375777177091524
74.82386096759035, 3.375451236473111
89.90136214185057, 3.3752925052759934
104.97886331611079, 3.3740474231039457
119.91545326444333, 3.3733036551874824
134.8520432127759, 3.371891363594139
149.78863316110844, 3.369726982864305
165.0070455612963, 3.3673956282194024
180.08454673555653, 3.3648970641532046
194.88022545796142, 3.3615626884867544
210.09863785814932, 3.3579778519477017
225.1761390324095, 3.353891544148913
240.11272898074205, 3.3493037650903883
254.90840770314693, 3.3443816456913478
270.1268201033348, 3.338206279904384
285.06341005166735, 3.3326157153305394
300.14091122592754, 3.324267569091639


==> data/mobility_ishikawa2021_21e15.csv <==
297.57479958155074, 1.1669977325146077
328.36533951212783, 1.1719702695670182
354.3543330920111, 1.1454376813236025
379.5600618115456, 1.1591318062176184
402.7914320559774, 1.1618177409048347
424.87047365840453, 1.1409728061061026
451.4425349106016, 1.1311392476763142
476.07422341722975, 1.1345859670798646
499.3008144184457, 1.1338563359489364
521.6804173164372, 1.12781254038018
546.8410087389348, 1.1092485436583868
570.6097783316193, 1.095995879230294
600.2511757823356, 1.0797145906755194


==> data/mobility_ishikawa2021_32e18.csv <==
297.23600434026093, 1.1248720667394763
328.2957749719884, 1.1222548115473596
354.58161265826817, 1.1078668113420291
379.49952473081356, 1.1158679725211216
402.43245778777685, 1.105270797230871
424.7982539831453, 1.0893598115208083
451.10692583145567, 1.091290625779946
476.0030657960184, 1.0837319871208246
498.93865398810146, 1.0750323483962099
521.3379048859796, 1.0830303234131584
546.4926550112136, 1.0602917462469665
570.5412758455278, 1.0470394358368897
600.1731148098128, 1.0239270156458262


==> data/mobility_joshi1995.csv <==
80.17902813299243, 0.7770440684635059
112.78772378516636, 0.77094038953374
182.48081841432236, 0.7602783789100925
241.9437340153454, 0.7542160141648633
302.685421994885, 0.7481556167617549
401.150895140665, 0.7398455636435177
501.53452685422013, 0.7330769230769232
653.0690537084399, 0.7271562069643912


==> data/mobility_micke1998_1e17.csv <==
97.32246798603023, 0.8318925157109092
147.6135040745052, 0.8326857465390644
197.2060535506402, 0.8152981671025908
246.7986030267753, 0.8126292023847321
297.08963911525024, 0.7787903985808526
346.6821885913853, 0.7570738148153747
396.27473806752033, 0.7318940275866934
445.86728754365544, 0.7387488723926442
495.4598370197904, 0.7153006868955647
546.4493597206053, 0.7256167193303398
595.3434225844003, 0.7186197582006663
644.9359720605355, 0.7280720056040195
695.2270081490105, 0.7080860156529539
744.8195576251455, 0.7201356656537099
795.1105937136203, 0.7269895025424711
845.4016298020954, 0.716527322115215
894.2956926658906, 0.7086645601197405
945.2852153667054, 0.7163831899571131
995.5762514551805, 0.7007262043350517


==> data/mobility_micke1998_22e17.csv <==
96.62398137369027, 0.849209540944116
146.21653084982535, 0.841345771031452
196.50756693830027, 0.8352125949332003
246.10011641443538, 0.8308120284837398
296.3911525029103, 0.7952416229482585
345.98370197904535, 0.7769882426459842
395.57625145518045, 0.7535400571489046
445.1688009313154, 0.7577974993574528
495.4598370197904, 0.7248244964193742
545.7508731082655, 0.7351415367713389
595.3434225844003, 0.6978405374214455
644.2374854481955, 0.7185492039973995
694.5285215366705, 0.717610833093953
744.8195576251455, 0.712343457861502
795.1105937136203, 0.7010154765684451
844.7031431897553, 0.7061387196427942
894.2956926658906, 0.7225173739725543
943.8882421420255, 0.7302380196443061
994.1792782305006, 0.7362260556672664


==> data/mobility_nilsson1996.csv <==
100.3275050653402, 0.837215242117902
200.2047576676922, 0.8296871817411906
300.31517672409177, 0.8089482316870532
400.054137498526, 0.8397728369121258
500.4057632315263, 0.8079536561572025


==> data/mobility_schadt1994a_Bpara.csv <==
69.53255933124942, 0.6548684738825783
76.4474343284995, 0.6603774171404884
84.35976908726607, 0.6732588169772951
92.77716225188648, 0.6916709191933579
102.40279364011926, 0.7142296882487791
112.63507467603776, 0.7381717157326215
123.8871152938899, 0.7611920890051675
136.73303922055646, 0.781446722532347
150.369742105595, 0.7980155163258167
165.35043223555166, 0.8104368661684516
183.07957220181254, 0.8173267365203536
200.56674585058877, 0.8196106671502024
221.24918435841533, 0.8177455996062633
242.34825378744253, 0.8140387778626841
267.31040145155305, 0.807565439262262
294.8532081637132, 0.8024745819787846
325.24444882824145, 0.7987662060122522
357.52773167299154, 0.7969019155797896
393.04927867974845, 0.7987242419925136
432.1512157446948, 0.8056156665673688
476.85846029792145, 0.8166537579815821
522.5978353281685, 0.8346058102034734
574.8044156214479, 0.8576261834760193
634.556581980122, 0.8880190133274615
700.618230187832, 0.9244025955523316


==> data/mobility_schadt1994a_Bperp.csv <==
69.93409643358511, 0.7511805618515974
76.62553306578178, 0.7599160719605225
84.56085587287146, 0.7751016073255705
92.99731154800936, 0.7930528824359853
102.9996979542295, 0.8128459117460397
112.48046937381132, 0.8294162597624627
124.1302584989879, 0.8450626222331591
136.97040319796508, 0.8556398865417241
149.54261547363498, 0.8620720382338843
165.55719555450085, 0.863892810423655
183.27888552803077, 0.8638702741908324
200.76779314499768, 0.8624675879754948
220.6909522077814, 0.8596816433317357
242.59640964777392, 0.8578173528992732
265.7512624854496, 0.8573363208952322
294.2106742804424, 0.8591570930850028
324.5986258301324, 0.8637436050201399
356.90238363542926, 0.8720175109119401
392.4505759357671, 0.8835172065432784
431.5766329730193, 0.898703519019803
476.3116599732953, 0.9175756712300377
522.0548251466719, 0.9401359945084119
574.244276686244, 0.9659213304148477
636.1651034259805, 0.9963133831548132
702.356376006708, 1.030392829851442


==> data/mobility_schaffer1994_wdeep.csv <==
78.50056422794806, 0.8353994263682527
91.38768729233273, 0.8358578615760767
102.89754560842577, 0.835887248448373
111.62936493009839, 0.8376116701147263
120.34551125321293, 0.8410381794244874
129.51813365933165, 0.8448913861199925
140.54016989530433, 0.8478982508933609
151.45641339100993, 0.8623942072597329
163.80085888032093, 0.8717874271205567
179.51695818443977, 0.865019042693248
197.09030781769164, 0.8565532725220989
219.16180803711356, 0.8595883486928719
248.1157137483543, 0.8651941884521346
272.4813491317159, 0.8690861858190708
298.23600401228754, 0.8721306657889787
322.57421164817254, 0.8790013165318789
347.84104444862385, 0.8850232744028588
372.1870885837878, 0.891042881324055
397.89472446868524, 0.8991936242241866
423.5984421039433, 0.9077698890351702
448.428390069588, 0.9112375399661463
473.6325308758071, 0.924067848410758
497.9158830167387, 0.9368958059055859
523.1435333207949, 0.9471729828850856
547.8951162936493, 0.9591510720331013
573.1031753495078, 0.971555858566861
598.7637922387312, 0.9848128643972165


==> data/mobility_schaffer1994_wodeep.csv <==
78.14596263557141, 0.8239091593003572
98.35629427622088, 0.8290671431258227
123.19016049150518, 0.8321092721459469
141.13378471569177, 0.8334316813992853
164.61389568052152, 0.83349163061877
196.85717196414015, 0.831871826217792
247.504466804589, 0.8315756065450441
272.8183186007147, 0.8324913014858002
297.6913673123941, 0.8312782113974045
323.00521910851984, 0.8321939063381606
347.8586765720017, 0.8331084258040248
373.1803648674064, 0.833173076923077
397.59301924644217, 0.8319588113597893
423.4142843708857, 0.8277694188452135
448.71246316845344, 0.8303872014293775
473.5502476333771, 0.8330038085386496
498.8405899316657, 0.8364726349445176
523.2218983135854, 0.8386625446680459
548.5122406118738, 0.8421313710739139
573.8221741583599, 0.8434725879255219
598.7226506175161, 0.8392808444611624


==> data/mobility_vsat_joshi1995_para.csv <==
77, 3.298048843460184e7
300, 2.5254030107174725e7
450, 2.1839919375227863e7
600, 2.019087006357904e7


==> data/mobility_vsat_joshi1995_perp.csv <==
77, 2.7531906780575572e7
300, 2.0999313697405446e7
450, 1.8018384013543316e7
600, 1.5582614016426863e7


==> data/mobility_vsat_nilsson1996_para.csv <==
100, 20024128.030810203
200, 19193072.529319488
300, 18356141.931244664
400, 16963198.972384773
500, 15892592.226106279


==> data/mobility_vsat_nilsson1996_perp.csv <==
100, 23269788.707252305
200, 22484894.415451966
300, 21503089.22270115
400, 20521743.52390144
500, 19095055.37959396


==> data/permittivity_fundFigurePapers.dat <==
x
\reftext{Patr70}\cite{patrick1970}
\reftext{Iked80}\cite{ikeda1980}
\reftext{Chen94}\cite{chen1994}
\reftext{Nino94}\cite{ninomiya1994}
\reftext{Hari95}\cite{harima1995}
\reftext{Karc96}\cite{karch1996}
\reftext{Well96}\cite{wellenhofer1996}
\reftext{Adol97}\cite{adolph1997}
\reftext{Ahuj02}\cite{ahuja2002}
\reftext{Peng04}\cite{peng-shou2004}
\reftext{Pers05}\cite{persson2005}
\reftext{Chin06}\cite{ching2006}
\reftext{Dutt06}\cite{dutta2006}
\reftext{Ivan06}\cite{ivanov2006}
\reftext{Hart11}\cite{hartnett2011}
\reftext{Jone11}\cite{jones2011}
\reftext{Naft16}\cite{naftaly2016}
\reftext{Cout17}\cite{coutinho2017}
\reftext{Tare19}\cite{tarekegne2019}
\reftext{Chen22}\cite{cheng2022}
\reftext{Gao22a}\cite{gao2022a}
\reftext{Yang22a}\cite{yang2022a}
\reftext{Li23}\cite{li2023}
\reftext{Li24b}\cite{li2024b}
\reftext{Main24}\cite{mainali2024}


==> data/regen_auger_galeckas1997.csv <==
299.98333806532276, 7.011642861725078e-31
322.7958593092895, 5.495381414528355e-31
347.9243894733895, 4.501263667038292e-31
373.50679073809704, 2.9964886843619987e-31
397.842546050255, 1.987720272726917e-31
423.0970404405149, 1.9019920824038626e-31
448.21923906943766, 1.996469709200836e-31
473.0898424847344, 1.189462077603321e-31
497.94211777188616, 8.947994529224237e-32
522.6924220188134, 5.935322775701515e-32
548.4850968991474, 3.9656837495112847e-32
564.030681952992, 3.957476395638355e-32


==> data/regen_auger_scajev2013.csv <==
37.53248866330378, 4.988909628113699e-31
99.67247201220349, 4.98736108008436e-31
212.72773760570513, 8.528413236198425e-31
292.5912112618895, 7.467890016569731e-31
354.7311946107893, 7.465571997757902e-31
403.7874913891817, 4.992244227037497e-31
449.03284154829703, 5.543210215588118e-31
486.91515123340537, 4.9901713835023365e-31
519.4022297260155, 5.569014747530136e-31
548.6378005333405, 5.127608870980526e-31
574.1358543831678, 5.539746767139556e-31
598.822484056781, 5.665001104483e-31
616.9384796784714, 5.428980040689623e-31
642.0582915294906, 5.011278591137641e-31
659.3211295700702, 5.537389670684934e-31
678.6436960371209, 6.057839420573101e-31


==> data/regen_meli2022a.csv <==
x,y,xerror,yerror
593211206896551800,16.323459339263025e-6,0.7e17,1.8e-6
587392241379310300,1.6473513560881585e-6,0.1e17,0
906465517241379300,1.0060780243613898e-6,0.8e17,0
912284482758620800,0.5678276847916592e-6,0.3e17,0
1308943965517241600,0.40469044385050523e-6,1.5e17,0


==> data/regen_scharfetter_kimoto2018_ntype.csv <==
194786531132135.9, 4.930080389197965
974314496306097.9, 3.8881129534711967
19224564933655596, 0.9970211307096831
98103009169844510, 0.8064810248774296
977009593821495800, 0.20654552764174472
5007490180948704000, 0.06149546983349093
9752659136890814000, 0.03109353163005216


==> data/regen_scharfetter_kimoto2018_ptype.csv <==
570210905157412.6, 1.5731332071794952
1851845762386367, 1.289769579279637
4740142680490138, 0.9224855430441388
9325031248005266, 1.057447366849313
28095787277651284, 0.5021212777868319
95365979258295020, 0.25056582279502515
286038228087186240, 0.20039495897155593
945521109035042300, 0.21322639792419834
4631996196131999000, 0.04194126347923951
9423762624162810000, 0.03132974595526601


==> data/regen_scharfetter_liaugaudas2015.csv <==
18715402434686828, 19.83809656836506
21381663664655292, 22.77718241857323
96794486988882240, 20.300185198596843
3878019231917655600, 11.028082338495519
9726728753069679000, 6.273356959840381
48674657531550890000, 1.809255910253821
56969597818056114000, 0.6130557921498205
67659993262815126000, 0.6130557921498205
78873199898494010000, 0.546386549881854


==> data/regen_scharfetter_lilja2017_1.csv <==
1325705128399264.5, 3.487885462555066
10773467187045512, 0.8116740088105723
84092973963145060, 0.2037444933920698
1150596656625010700, 0.12444933920704848


==> data/regen_scharfetter_lilja2017_2.csv <==
1627623173826906, 2.7742290748898677
5419144317200971, 2.6354625550660793
35332508819650004, 1.0759911894273126
300831970757113540, 0.4151982378854622
870451062829652100, 0.13766519823788537
4039655030734780400, 0.11123348017621115


==> data/regen_scharfetter_murata2021.csv <==
210674381164244000, 1.4185676645984513e-7
1102936644838527400, 1.312404040003567e-7
2617775130623950300, 8.617446978401839e-8
4519586903582618000, 4.310939865532364e-8
10041840662683822000, 1.7556945548534456e-8


==> data/regen_temperature_agarwal2001.csv <==
1.9824042299880946, 3.5247811081227227
2.346549128090203, 2.107714459261591
2.8429511870579174, 1.1103431003558866
3.4150500735345615, 0.644935534128246


==> data/regen_temperature_auger_tawara2016.csv <==
19.753086419753117, 1.625
50.000000000000014, 1.098557692307693
99.99999999999999, 0.8533653846153846
150, 0.572115384615385
200.00000000000006, 0.5180288461538463
249.99999999999994, 0.4459134615384621


==> data/regen_temperature_chowdhury2015.csv <==
298.20651093201514, 2.8398833467983695
323.5029997945056, 2.8816352842155037
348.09264457086874, 3.1813135308142915
373.1142496220875, 3.656703477357624
397.950487556335, 3.7732102994868266
422.96618112774144, 4.30093654730169
447.8007300677568, 4.4323965983656155
473.0596388085835, 4.806857879580341
497.62141518011714, 5.3532644036020605


==> data/regen_temperature_ivanov1999.csv <==
1.848164979291302, 3.7173256463510818
2.0155506979598092, 3.200671407175427
2.1796096026998004, 2.395824085563675
2.4076737229636445, 1.7761346668852096
2.725600168737536, 1.266850499150103
3.0278416935112746, 0.7236670254758921
3.414662908421537, 0.5994842503189406


==> data/regen_temperature_ivanov2006a.csv <==
1.9269662921348316, 0.3902395384816423
2.5314606741573034, 0.16707451793627595
3.3662921348314607, 0.0666084629080917


==> data/regen_temperature_okuda2014.csv <==
21.80399408757296, 9.873817034700313
49.80675833914546, 10.946372239747632
99.75812798740726, 16.151419558359624
149.7286938271447, 23.24921135646687
200.0927815921321, 29.148264984227126
249.81091751396514, 31.356466876971606


==> data/regen_temperature_sozzi2024.csv <==
297.89864029666256, 5.838784941891083
325.9579728059333, 7.374181089839224
351.79233621755253, 7.756085818558076
375.8961681087763, 9.23680238409395
398.39307787391846, 10.160431685134478
419.65389369592094, 10.797012975786135
439.5550061804698, 12.187566861936972


==> data/regen_temperature_tawara2016.csv <==
19.186046511627936, 3.3037299654305468
49.418604651162795, 2.6376787397862977
98.83720930232559, 1.957789912005028
149.41860465116275, 1.2677463073538648
199.41860465116278, 1.1689287397862977
248.8372093023256, 0.9620128849780003


==> data/regen_temperature_udal2007.csv <==
288.42257597684517, 4.3926046522446525
532.2720694645441, 10.53620737841438
708.8277858176555, 19.633859148339038
813.024602026049, 36.42811282222414
899.1316931982633, 77.68893505113287


==> data/schubert_ntype.csv <==
99999999999998370, 9.599999999999966
147130212883220160, 11.755693581780577
213399081871766700, 14.177225672877853
294404266419981440, 16.32919254658384
342106629860708160, 17.671221532091067
412009122715593100, 19.54865424430642
503342212801678100, 21.960248447204947
651125338584193900, 24.641821946169728
818546730706892000, 27.588405797101416
1105295141126006300, 32.1391304347826
1312237433120298200, 34.815734989648035
1535802618547105300, 38.0248447204969
1721967080882163000, 40.164803312629374
1958508522982280400, 42.838923395445136
2392665500344627000, 46.583850931677034
2881557759199910400, 51.39461697722567
3520333844240471600, 56.73954451345753
4239642065463846000, 61.283643892339484
4961947603002857000, 65.82608695652169
5975820111134153000, 71.70351966873699
7145576400821691000, 77.58053830227738
8069233783849546000, 81.85424430641817
9243543925050147000, 86.66211180124219
10818361530040099000, 92.53788819875768
12571262124228479000, 98.41325051759827
14818609491809067000, 105.35610766045542
17974564843250842000, 113.36728778467904
22921785662605115000, 123.51469979296058
27803494176921680000, 132.0592132505175
35203338442405007000, 142.73954451345745
45865980622154570000, 154.48819875776388
59332401301822430000, 165.1697722567287
77858197985167540000, 177.4521739130434
102168441871429060000, 188.6679089026914
136000458548804670000, 200.41780538302265
191694077653344780000, 214.30434782608683
249755768630150200000, 224.98633540372657
362248179170068200000, 240.47453416149054
482202895269720360000, 252.75776397515511
651125338584199200000, 266.1084886128363


==> data/schubert_ptype.csv <==
99999999999998370, 9.599999999999966
147130212883220160, 11.755693581780577
213399081871766700, 14.177225672877853
294404266419981440, 16.32919254658384
342106629860708160, 17.671221532091067
412009122715593100, 19.54865424430642
503342212801678100, 21.960248447204947
651125338584193900, 24.641821946169728
818546730706892000, 27.588405797101416
1105295141126006300, 32.1391304347826
1312237433120298200, 34.815734989648035
1535802618547105300, 38.0248447204969
1721967080882163000, 40.69813664596268
1958508522982280400, 43.63892339544503
2392665500344627000, 47.38385093167693
3007882518043058700, 53.2637681159419
3520333844240471600, 57.53954451345746
4239642065463846000, 62.61697722567271
5033422128016822000, 67.42691511387147
5975820111134153000, 73.30351966873701
7145576400821691000, 79.44720496894408
8069233783849546000, 83.98757763975152
9243543925050147000, 88.79544513457554
10818361530040099000, 94.93788819875772
12571262124228479000, 101.61325051759832
14818609491809067000, 109.0894409937888
17974564843250842000, 117.63395445134574
20153376859417186000, 122.44057971014482
22116708650387825000, 127.2459627329192
25335338318809604000, 134.18716356107652
30731067020077244000, 143.7983436853001
37543448488930590000, 153.943271221532
45214684327925450000, 163.02070393374728
55237755685467040000, 173.43229813664584
67001875035095770000, 183.8434782608695
80692337838496120000, 193.4542443064181
99999999999999180000, 204.1333333333332
122167734899678800000, 213.74492753623176
148186094918091870000, 223.35610766045536
178464892629268400000, 232.43354037267068
224352894521484200000, 243.11345755693569
272133876837530860000, 252.19130434782596
337248720420271700000, 262.3370600414077
409073401714795940000, 271.9482401656313
496194760300289800000, 281.5594202898549
632764689531919000000, 293.3068322981365


==> data/tanaka2018_mdh.csv <==
x, y
101.35501355013552, 1.8761904761904762
124.39024390243901, 1.9476190476190476
146.07046070460706, 1.9952380952380953
170.46070460704607, 2.033333333333333
188.07588075880759, 2.057142857142857
205.6910569105691, 2.0761904761904764
226.01626016260164, 2.0952380952380953
249.05149051490514, 2.1142857142857143
276.15176151761517, 2.138095238095238
297.83197831978316, 2.1523809523809523
324.93224932249325, 2.1714285714285717
368.29268292682923, 2.1904761904761907
400.81300813008124, 2.204761904761905
429.2682926829267, 2.219047619047619
460.43360433604335, 2.2285714285714286
492.9539295392953, 2.238095238095238
526.8292682926829, 2.257142857142857
557.9945799457994, 2.2666666666666666
598.6449864498645, 2.280952380952381
663.6856368563684, 2.3
736.8563685636855, 2.3095238095238098
818.1571815718155, 2.3333333333333335
866.9376693766935, 2.342857142857143
899.4579945799458, 2.3523809523809525

==> data/wellenhofer1997_mde.csv <==
0.9389671361501826, 0.3950534640032846
46.009389671361475, 0.39513914921722987
68.54460093896711, 0.39518199182420255
111.7370892018779, 0.3952641068209001
166.19718309859155, 0.3968885556686125
218.77934272300473, 0.39774897802531284
254.4600938967136, 0.39933772470054807
292.018779342723, 0.400930041593031
325.82159624413146, 0.404036130598547
367.13615023474176, 0.40715650047305385
397.1830985915493, 0.40949499277031015
425.3521126760563, 0.41335082739784723
461.03286384976525, 0.41722094289437517
502.34741784037556, 0.42186222531641054
562.4413145539907, 0.4303414912797444
626.2910798122066, 0.43882789767757374
669.4835680751175, 0.4449936628643854
740.8450704225353, 0.45501526267873404
815.962441314554, 0.4650440029275782
868.5446009389672, 0.47198807547439264
956.8075117370892, 0.4835627197914994
996.2441314553993, 0.48820043199628704


==> data/wellenhofer1997_mdh.csv <==
-1.0952263801947595, 1.1479967926814822
4.539449106597829, 1.2400249660589169
10.159545872855347, 1.3240530665427475
12.142251865620665, 1.4120629800727116
15.93271920473083, 1.492081932409407
19.723186543840967, 1.5721008847461027
23.528232603486174, 1.6601199099764008
29.14832936974372, 1.7441480104602323
31.14561408304408, 1.8401579968837984
36.79486829037168, 1.9401862431548351
41.49650566292178, 2.0202097513416977
48.93165313579172, 2.1002469270790622
55.45563057522165, 2.1802795469662595
61.024701819606605, 2.236307392322481
51.74534619905427, 2.1442609955443785
64.71676279510524, 2.2623258526273586
70.23845319775126, 2.2923534610793723
79.46678329643095, 2.3563996027298653
88.65866659377309, 2.400445562146352
98.76171992455517, 2.4444960774130062
112.50216402882944, 2.4845647796335273
129.8872882668635, 2.5246517052547177
143.60586429033526, 2.552720298134835
160.039727013458, 2.5708024674484506
176.4772344167145, 2.5908846549854667
192.90380777956977, 2.6049667878522813
216.61974140994454, 2.6190853675204333
242.1507257469317, 2.629213022442118
276.8006997785857, 2.6433862723122763
303.2319201086115, 2.647518428413927
334.2189906058369, 2.6516733637664127
359.74268558255653, 2.6578009822412967
407.13081668170094, 2.6620379228967925
455.4228284540178, 2.662279382955654
511.9226598875616, 2.6665618821128216
569.3300166744116, 2.668848918896756
639.4901092492869, 2.6691997193596304
783.4440404923963, 2.6639194890158464
903.7184849064683, 2.664520861237917
1002.110269797447, 2.6570128201623717

